Fast variational Bayesian inference for correlated survival data: an application to invasive mechanical ventilation duration analysis

Correlated survival data are prevalent in various clinical settings and have been extensively discussed in literature. One of the most common types of correlated survival data is clustered survival data, where the survival times from individuals in a cluster are associated. Our study is motivated by invasive mechanical ventilation data from different intensive care units (ICUs) in Ontario, Canada, forming multiple clusters. The survival times from patients within the same ICU cluster are correlated. To address this association, we introduce a shared frailty log-logistic accelerated failure time model that accounts for intra-cluster correlation through a cluster-specific random intercept. We present a novel, fast variational Bayes (VB) algorithm for parameter inference and evaluate its performance using simulation studies varying the number of clusters and their sizes. We further compare the performance of our proposed VB algorithm with the h-likelihood method and a Markov Chain Monte Carlo (MCMC) algorithm. The proposed algorithm delivers satisfactory results and demonstrates computational efficiency over the MCMC algorithm. We apply our method to the ICU ventilation data from Ontario to investigate the ICU site random effect on ventilation duration.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 
%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


